The External Magnetic Field Created by the Superposition of Identical Parallel Finite Solenoids

Using superposition and numerical approximations of a published analytical expression for the magnetic field generated by a finite solenoid, we show that the magnetic field external to parallel identical solenoids can be nearly uniform and substantial, even when the solenoids have lengths that are large compared to their radii. We study two arrangements of solenoids---a ring of parallel solenoids whose surfaces are tangent to a common cylindrical surface and to nearest neighbours, and a large finite hexagonal array of parallel solenoids---and summarize how the magnitude and uniformity of the resultant external field depend on the solenoid length and distances between solenoids. We also report some novel results about single solenoids, e.g., that the energy stored in the internal magnetic field exceeds the energy stored in the spatially infinite external magnetic field for even short solenoids. These results should be broadly interesting to undergraduates learning about electricity and magnetism as novel examples of superposition based on a familiar source of magnetic fields.

==> To-do.txt <==

- make sure to compare B strength of hex array with single solenoid
  for L=10/a to emphasize how much the array boosts the magnetic
  magnitude

- Finish discussion at end of Appendix A about how Melody got valid
  approximation to magnetic energy integral

- Change figure labels with B_infty to B_0

- Need to mention somewhere that singularity of B_r is an integrable
  singularity so magnetic energy is finite.

- Fig 1: r/a, z/a labels instead of r and z, and tick numbers on left
  axis are too close to axis.

- Fig 3: B -> B_z in left figure labels; need (a) and (b) labels added

- Fig 4: somewhat bigger labels, vertical label E_ext/E_tot is
  especially on the small size.

- Fig 5: need (a) and (b) labels added

- Fig 7: redo for L/a= 4 to be consistent with Fig 6, and merge this
  with Figure 6 so one figure contains all key information about the B
  field?

- Melody found that B_r(r,z=L/2) scales as (r-a)^alpha with alpha ~
  -0.16 for r < a, ~0.14 for r > a. This means B_r^2 is definitely
  integrable wrt r near r=a so the total magnetic energy is indeed
  finite.

- Some mathematical insight why B_r(r,z) diverges at r=a, z=\pm L/2?
  Why no divergence for other z values for r=a?

- Somewhere in paper or caption, need to mention orientation of
  current, e.g., that it is flowing clockwise when looking down the
  z-axis into the solenoid so B points up inside central regions of
  solenoids.

- Where is fig-ring-of-solenoids-B-field, is this now
  ring-r-theta-plane?

- Think about how much can we understand the magnetic field inside the
  5-solenoid ring using Griffith's formula.

- Give some simple scaling argument that predicts how the magnitude of
  B for a ring and hex array scales with distance and length given
  that B \propto 1/L^2 for a single solenoid.

- Add derivation of a_n, Eq. (8), to Appendix B?

- Mention somewhere in the paper how the Ampere's law argument used in
  intro textbooks to get the magnetic field inside a long solenoid
  fails for the magnetic field inside the ring of solenoids since the
  geometry is not uniform, even for large L.

- CHANGES TO FIGURES:

  - Change label B_ideal to B_\infty (or we can change the text to use
    B_{\rm ideal} everywhere).

  - Fig 1 of solenoid with magnetic field, color needs to be removed,
    change blue arrows to black). Also need to make true vector file,
    right now I am screen-copying the image from Mathematica since the
    export to .eps is failing (grey square covers arrows).

    Some way to make arrows thicker? They do not display well on
    computer screen, may not print well in journal. (Let's look
    carefully at printed quality at journal size image.) See MMa file
    figure-1.nb

  - Fig 2 with B discontinuities: reduce amount of surrounding white
    area, convert to gray scale.

  - Fig 3: horizontal and vertical labels and tic labels need to be
    quite a bit bigger to be visible when figure is reduced to journal
    size.

  - Fig 4: Plot E_ext/E_int instead of E_ext/E_total? I think this is
    more relevant. Also, E_ext ~= E_int when L=a.

  - 5(b): move letter C off center of central circle, it hides end of
    line segment. put letters (a) and (b) on same horizontal line.

  - Fig 6: needs to be in grayscale and horizontal axis label needs to
    be rho, not r. Can delete the units of [m] in the vertical and
    horizontal labels since we never refer to actual physical units in
    the paper.

    If we make a VectorPlot rather than StreamPlot, so local vectors
    indicate magnitude also, is that insightful? We should take a look

    Does interior magnetic field become more uniform for longer L?
    What does similar plot look like for, say, L=6?

  - Fig 7, horizontal label in panel (b) should be $\rho/R$, not
    $r/R$. Make fonts on vertical and horizontal axes biggers, also
    make fonts in legend bigger.

    I think swapping (b) and (a) makes sense, (a) is kind of a legend
    regarding how to interpret (b) and so should play a minor role in
    this figure.

  - Remaining color plots should be converted to grayscale (or is it
    ok to submit in color and convert later to grayscale?)

  - Figure 12: can draw a simplified picture, just need to introduce
    vectors P = (rho,theta,z) and A_k =
    (R+a)(cos(theta_k),sin(theta_k),z) and vector P - A_k which
    defines unit vector rhat_k.

- Compare MMa answer for ratio of external to internal magnetic
  energies with and without including regions with some small value
  epsilon of the surface of the solenoid, i.e., verify that the
  divergence of B_r does not change our conclusion about the ratios of
  ext to int magnetic energies.

- Analytical insight into why the 1d integral for Bz is discontinuous
  at r=a, analytical insight into why the 1d integral for Br at z=\pm
  L/2 is divergent?

- In Figures fig-convergence-off-axis-Bz-to-infinite-solenoid and
  {fig-inverse-square-length-power.eps, add visual comparison with
  analytical expression from Griffiths homework problem 5.61.

- Indicate somewhere in the paper that all calculations for all
  figures could be completed within about ten minutes using a
  representative laptop with an Intel I3 (I5?) class processor with 4
  GB of RAM (???), i.e., it was fast to evaluate the 1d integrals even
  over thousands of points in space.

- Look at B field inside solenoids for cases of ring and of hexagonal
  array: is the interior B field substantially modified by the other
  solenoids?

- Mention paper of Jerry Gollub et al who used an array of bar magnets
  to study pattern formation in convecting mercury, example where
  external magnetic field played a practical role.

- Mention we don't know how Wikipedia Bz expression is obtained,
  couldn't find citation, we didn't figure this out ourselves.  I
  tried contacting some of the Wiki article authors but never got a
  reply.

- Is it worth considering how the magnetic field inside a solenoid is
  affected by other solenoids, in a ring or hexagonal array?

- Lower priority: figure out why Melody did not get agreement between
  the continuous solenoid field and Problem 5.5 on page 226 of
  Jackson's graduate E&M text 4the edition, which gives a perturbative
  expansion for B_z for z ~ 0 and for r close to and just outside the
  solenoid surface..


